GPU-Accelerated Optimizer-Aware Evaluation of Submodular Exemplar Clustering

The optimization of submodular functions constitutes a viable way to perform clustering. Strong approximation guarantees and feasible optimization w.r.t. streaming data make this clustering approach favorable. Technically, submodular functions map subsets of data to real values, which indicate how "representative" a specific subset is. Optimal sets might then be used to partition the data space and to infer clusters. Exemplar-based clustering is one of the possible submodular functions, but suffers from high computational complexity. However, for practical applications, the particular real-time or wall-clock run-time is decisive. In this work, we present a novel way to evaluate this particular function on GPUs, which keeps the necessities of optimizers in mind and reduces wall-clock run-time. To discuss our GPU algorithm, we investigated both the impact of different run-time critical problem properties, like data dimensionality and the number of data points in a subset, and the influence of required floating-point precision. In reproducible experiments, our GPU algorithm was able to achieve competitive speedups of up to 72x depending on whether multi-threaded computation on CPUs was used for comparison and the type of floating-point precision required. Half-precision GPU computation led to large speedups of up to 452x compared to single-precision, single-thread CPU computations.

==> results/N-fp16-speedup.csv <==
N,RUNTIME_ST,RUNTIME_MT,RUNTIME_QUADRO,Quadro_vs_ST,Quadro_vs_MT
1000,4.672037,0.452453,0.551633,8.469466112433448,0.820206550369539
29500,140.596445,10.085558,0.387311,363.006589020193,26.039947225872748
58000,279.462437,19.810107,0.711283,392.8990809565251,27.85123080405408
86500,411.781428,29.227961,1.012949,406.5174337503665,28.854326328373883
115000,551.630628,38.920555,1.309654,421.20333156696347,29.718196561839996
143500,697.781693,48.421908,1.600577,435.95634136939367,30.252782590278382
172000,820.373303,58.032392,1.902691,431.164757178123,30.500166343352653
200500,951.721174,67.587549,2.243354,424.24030001506674,30.127901793475303
229000,1094.573057,77.256779,2.559581,427.63759263723244,30.18336946554924
257500,1223.788951,86.73327,2.877561,425.28688392704794,30.141244616534628
286000,1362.837501,96.367391,3.191275,427.0511005789222,30.19714408817792
314500,1496.093595,106.129711,3.505225,426.8181343565677,30.27757447810055
343000,1636.99867,115.688117,3.839892,426.31372705274003,30.127961150990707
371500,1767.690669,125.450783,4.156525,425.2808942566206,30.18165005623688
400000,1903.943603,134.889098,4.451106,427.74618330814855,30.304624962874392


==> results/N-fp32-speedup.csv <==
N,RUNTIME_ST,RUNTIME_MT,RUNTIME_QUADRO,Quadro_vs_ST,Quadro_vs_MT
1000,4.672037,0.452453,0.137513,33.97523870470429,3.290256193959844
29500,140.596445,10.085558,2.061078,68.21500447823905,4.893341251519836
58000,279.462437,19.810107,3.971989,70.35831091173716,4.987452633932269
86500,411.781428,29.227961,5.912853,69.64174959194825,4.9431232266386465
115000,551.630628,38.920555,7.850015,70.27128330328031,4.958023010147114
143500,697.781693,48.421908,9.755562,71.52654998246129,4.963518042322934
172000,820.373303,58.032392,11.702048,70.10510493547795,4.959165438391639
200500,951.721174,67.587549,13.657351,69.68563479110993,4.948803688211571
229000,1094.573057,77.256779,15.618548,70.08161430883332,4.94647639460467
257500,1223.788951,86.73327,17.565792,69.66887408207954,4.93762364942042
286000,1362.837501,96.367391,19.5269,69.7928243090301,4.935109566802718
314500,1496.093595,106.129711,21.502193,69.57865158218979,4.9357621801646
343000,1636.99867,115.688117,23.469719,69.74939367616629,4.929250196817439
371500,1767.690669,125.450783,25.43981,69.48521506253388,4.931278299641389
400000,1903.943603,134.889098,27.404676,69.47513639643104,4.922119787148733


==> results/k-fp16-speedup.csv <==
k,RUNTIME_ST,RUNTIME_MT,RUNTIME_QUADRO,Quadro_vs_ST,Quadro_vs_MT
10,243.068742,16.99809,0.620499,391.73107772937584,27.394226259832813
45,984.22835,70.054321,2.372804,414.79546983231654,29.523854899098282
80,1748.09129,123.290412,4.121743,424.1145772553019,29.912202677362462
115,2519.173151,176.320525,6.619605,380.56245818292786,26.636109707452334
150,3248.352647,229.557966,9.285494,349.8308918190029,24.72221359466712
185,3982.338079,282.36397,12.364765,322.0714731739746,22.836177638636883
220,4734.877963,335.716998,15.60807,303.3608872205212,21.50919351335559
255,5484.130634,388.141015,29.064798,188.6863495146259,13.3543338233419
290,6242.168318,442.093322,34.579275,180.51761692516686,12.784921661891406
325,6999.947997,493.835369,77.02976,90.87329360756155,6.4109685529333085
360,7752.223964,546.820842,113.860881,68.08505165176088,4.802534788045421
395,8460.199572,599.727572,138.302549,61.171682179191066,4.336345037284888
430,9222.117767,653.360157,147.303441,62.60626163512365,4.435471110277729
465,9965.445285,705.584057,165.432816,60.23862451207987,4.265079166638861
500,10735.863151,758.225221,180.017441,59.6379055904922,4.211954223924336


==> results/k-fp32-speedup.csv <==
k,RUNTIME_ST,RUNTIME_MT,RUNTIME_QUADRO,Quadro_vs_ST,Quadro_vs_MT
10,243.068742,16.99809,3.423074,71.00890661434721,4.965738397709194
45,984.22835,70.054321,14.383095,68.42952438261723,4.870601285745523
80,1748.09129,123.290412,25.479793,68.60696592001356,4.838752496929626
115,2519.173151,176.320525,49.384063,51.01186492087539,3.570393246096418
150,3248.352647,229.557966,65.488237,49.60207811060787,3.505331285678068
185,3982.338079,282.36397,81.835888,48.66248997017055,3.4503684984758767
220,4734.877963,335.716998,97.969076,48.33033194066258,3.426764972244915
255,5484.130634,388.141015,114.231902,48.00874832671524,3.397833776767544
290,6242.168318,442.093322,130.393034,47.8719462728354,3.390467331253294
325,6999.947997,493.835369,146.904281,47.64972095673645,3.361613192198259
360,7752.223964,546.820842,163.586266,47.38921031426929,3.3427063002954047
395,8460.199572,599.727572,179.685853,47.08328135326268,3.3376449063021116
430,9222.117767,653.360157,195.837675,47.090621184100556,3.3362332196805338
465,9965.445285,705.584057,212.564055,46.88208119194941,3.319394979550988
500,10735.863151,758.225221,228.592578,46.96505566773038,3.316928430633474


==> results/l-fp16-speedup.csv <==
l,RUNTIME_ST,RUNTIME_MT,RUNTIME_QUADRO,Quadro_vs_ST,Quadro_vs_MT
1000,47.564668,3.531082,0.17363,273.9426827161205,20.336819674019466
3785,181.112633,12.870889,0.500218,362.06740461158927,25.730559476068432
6571,313.97659,22.320644,0.79992,392.5099884988499,27.903595359535956
9357,451.656669,31.674537,1.111677,406.28408161723235,28.49257203306356
12142,587.421088,41.116758,1.416759,414.62315609076774,29.021702350223286
14928,718.22746,50.608447,1.681586,427.11313010455603,30.095663855431717
17714,857.894679,59.952334,2.018478,425.0205744129983,29.701752508573293
20500,997.146962,69.281246,2.316708,430.41546970960513,29.905040255396877
23285,1111.910344,78.524758,2.560849,434.19598109845595,30.663564310117465
26071,1252.521627,88.111206,2.858421,438.18654669833455,30.82513247698642
28857,1378.542611,97.444515,3.152134,437.33629693407704,30.913823777796246
31642,1516.527195,106.621309,3.44561,440.1331534909639,30.944102495639378
34428,1646.639876,116.406955,3.725902,441.9439577315775,31.24262393374812
37214,1786.917859,125.441708,4.045824,441.6696967045527,31.005231072829666
40000,1925.632906,134.857332,4.2558,452.4726035058039,31.68789228817144


==> results/l-fp32-speedup.csv <==
l,RUNTIME_ST,RUNTIME_MT,RUNTIME_QUADRO,Quadro_vs_ST,Quadro_vs_MT
1000,47.564668,3.531082,0.696144,68.32590383598796,5.072344227631065
3785,181.112633,12.870889,2.613746,69.29236161432671,4.9243074881798
6571,313.97659,22.320644,4.557738,68.8886877657294,4.897307392395088
9357,451.656669,31.674537,6.545647,69.00107338510617,4.839023094279297
12142,587.421088,41.116758,8.174817,71.85739913199282,5.0296854351602
14928,718.22746,50.608447,10.079336,71.25741814738589,5.021010014945429
17714,857.894679,59.952334,12.017604,71.38649925559204,4.98870939664845
20500,997.146962,69.281246,14.049687,70.97289512570636,4.931159391664739
23285,1111.910344,78.524758,15.599868,71.27690721485591,5.033680926018092
26071,1252.521627,88.111206,17.531894,71.44245949696023,5.025766525852825
28857,1378.542611,97.444515,19.556132,70.49157834483833,4.982811273722226
31642,1516.527195,106.621309,21.268953,71.30239062543417,5.013002238521096
34428,1646.639876,116.406955,23.108495,71.25690686476986,5.0374096192763735
37214,1786.917859,125.441708,25.096148,71.20287380358133,4.998444701553402
40000,1925.632906,134.857332,27.097284,71.06368689939553,4.9767840939335475

